Additional Doppler Monitoring Corroborates HAT-P-11 c as a Planet

In 2010, Bakos and collaborators discovered a Neptune-sized planet transiting the K-dwarf HAT-P-11 every five days. Later in 2018, Yee and collaborators reported an additional Jovian-mass companion on a nine year orbit based on a decade of Doppler monitoring. The eccentric outer giant HAT-P-11c may be responsible for the peculiar polar orbit of the inner planet HAT-P-11b. However, Basilicata et al. (2024) recently suggested that the HAT-P-11c Doppler signal could be caused by stellar activity. In this research note, we extend the Yee et al. (2018) Doppler time series by six years. The combined dataset spanning 17 years covers nearly two orbits of the outer planet. Importantly, we observe two periastron passages of planet c and do not observe a coherent activity signature. Together with the previously reported astrometric acceleration of HAT-P-11 from Hipparcos and Gaia, we believe there is strong evidence for HAT-P-11c as a bona fide planet.

==> hatp11_fit_solution_longper.csv <==
parameter,value,upper_err,lower_err
P_b,4.8878,0.0,0.0
Tc_b,2454957.8132,0.0,0.0
Tp_b,454957.18,0.18,0.22
e_b,0.213,0.038,0.036
omega_b,0.39,0.26,0.30
K_b,10.08,0.63,0.63
a_b,0.05254,0.00065,0.00065
Msini_b,22.7,1.5,1.5
P_c,3665,22,20
Tc_c,2456758,21,27
Tp_c,2456860,16,20
e_c,0.638,0.027,0.029
omega_c,2.485,0.071,0.071
K_c,30.0,1.1,1.1
a_c,4.34,0.057,0.056
Msini_c,1.527,0.066,0.066
gamma_HIRES,-2.62,0.72,0.72
dvdt,0.00083,0.00039,0.00038
curv,0.0,0.0,0.0
jit_HIRES,5.11,0.36,0.32
c_svalue,83,16,16


==> hatp11_fit_solution_preferred.csv <==
parameter,value,upper_err,lower_err
P_b,4.8878,0.0,0.0
Tc_b,2454957.8132,0.0,0.0
Tp_b,454957.19,0.17,0.2
e_b,0.224,0.037,0.035
omega_b,0.39,0.24,0.27
K_b,10.28,0.66,0.66
a_b,0.05254,0.00065,0.00066
Msini_b,23.1,1.5,1.5
P_c,3299,53,56
Tc_c,2456764,19,24
Tp_c,2456867,15,18
e_c,0.618,0.027,0.029
omega_c,2.511,0.069,0.067
K_c,30.1,1.1,1.0
a_c,4.044,0.066,0.067
Msini_c,1.508,0.063,0.062
gamma_HIRES,-1.66,0.77,0.76
dvdt,-0.00082,0.00052,0.00057
curv,0.0,0.0,0.0
jit_HIRES,5.02,0.34,0.32
c_svalue,74,16,16

==> hatp11_rvs.csv <==
bjd,rv,rv_err,svalue,svalue_err,inst
2454335.894072,6.61481335750933,1.09580659866333,0.56,0.001,HIRES
2454335.900727,6.5117870985945,1.0983829498291,0.56,0.001,HIRES
2454336.749507,7.24058091925466,1.02596974372864,0.574,0.001,HIRES
2454336.862376,3.76132867328662,1.04262316226959,0.575,0.001,HIRES
2454336.950361,0.430349008806235,1.00916087627411,0.576,0.001,HIRES
2454337.732255,-14.4183940006517,1.08620643615723,0.589,0.001,HIRES
2454337.921766,-8.99568080490942,1.01563477516174,0.588,0.001,HIRES
2454338.742941,-15.588699985403,0.907424449920654,0.592,0.001,HIRES
2454338.921215,-12.7891070546684,1.00157701969147,0.586,0.001,HIRES
2454339.893673,-5.89308496518295,0.987248718738556,0.589,0.001,HIRES
2454343.839547,-17.2474799158454,1.0789395570755,0.584,0.001,HIRES
2454344.969187,-13.7906068784486,1.13558948040009,0.573,0.001,HIRES
2454396.753936,-1.66970696310962,1.08633589744568,0.598,0.001,HIRES
2454397.769778,-2.34858140985925,1.15405249595642,0.592,0.001,HIRES
2454427.728547,-2.98055426871271,1.31488358974457,0.565,0.001,HIRES
2454428.696761,3.81924600712161,1.63421964645386,0.556,0.001,HIRES
2454430.698141,-7.12649733938887,1.29927325248718,0.551,0.001,HIRES
2454454.708245,-14.4742891633849,1.67081034183502,0.538,0.001,HIRES
2454455.698608,-16.912545241288,1.47541522979736,0.545,0.001,HIRES
2454456.69052,-16.0451392929573,1.41289591789246,0.536,0.001,HIRES
2454457.687457,-5.12005553849277,1.54237341880798,0.534,0.001,HIRES
2454460.728024,-18.4483744569908,1.62044596672058,0.556,0.001,HIRES
2454549.095314,-9.97355535439176,1.28422915935516,0.517,0.001,HIRES
2454549.133486,-8.23480041187872,1.31753504276276,0.52,0.001,HIRES
2454602.949356,1.08293035264768,1.15728712081909,0.565,0.001,HIRES
2454603.008583,2.29699985015125,1.16192269325256,0.563,0.001,HIRES
2454603.120278,2.43968545459293,1.23434793949127,0.56,0.001,HIRES
2454603.954037,4.90909754403253,1.36800670623779,0.565,0.001,HIRES
2454604.033704,2.93110962016564,1.29247117042542,0.568,0.001,HIRES
2454604.128442,11.2869709377635,1.24790632724762,0.557,0.001,HIRES
2454634.006667,18.0731980930887,1.37678253650665,0.569,0.001,HIRES
2454634.95716,17.7455384094209,1.19636499881744,0.569,0.001,HIRES
2454636.010863,5.84148684838516,1.27456521987915,0.563,0.001,HIRES
2454637.996064,6.13558513824925,1.13212502002716,0.584,0.001,HIRES
2454639.030273,17.0971410089026,1.11360049247742,0.578,0.001,HIRES
2454640.080699,-4.08538198427408,1.34386813640594,0.573,0.001,HIRES
2454641.059536,-5.92321913750408,1.29076993465424,0.58,0.001,HIRES
2454674.990472,-10.768132134635,1.32827353477478,0.557,0.001,HIRES
2454722.810222,7.34601722208353,1.26232707500458,0.617,0.001,HIRES
2454723.802749,-6.86885541643333,1.30430054664612,0.607,0.001,HIRES
2454725.817244,-3.47881173468238,1.18695747852325,0.614,0.001,HIRES
2454726.850937,11.7272902440135,1.16839170455933,0.608,0.001,HIRES
2454727.772768,14.3449424678233,1.17520177364349,0.605,0.001,HIRES
2454727.904096,9.26744693391725,1.13965630531311,0.605,0.001,HIRES
2454777.799725,0.238938316287374,1.2956303358078,0.585,0.001,HIRES
2454778.785797,1.71651452398903,1.82699310779572,0.573,0.001,HIRES
2454779.804924,7.07619364061302,1.37002861499786,0.586,0.001,HIRES
2454790.689109,20.9264545935516,1.48870301246643,0.585,0.001,HIRES
2454805.691401,13.3886320244994,1.44182908535004,0.58,0.001,HIRES
2454806.706629,-1.51847460669805,1.49218726158142,0.569,0.001,HIRES
2454807.705065,-5.87442901138591,1.35981428623199,0.565,0.001,HIRES
2454808.750548,1.58802060292382,1.3165283203125,0.574,0.001,HIRES
2454809.712793,11.7587686791058,2.2511305809021,0.555,0.001,HIRES
2454810.704888,18.5824925796652,1.59125459194183,0.567,0.001,HIRES
2454930.1053,-3.40828684940838,2.13610529899597,0.597,0.001,HIRES
2454955.039108,2.1898021799297,1.27034723758698,0.605,0.001,HIRES
2454957.044047,-3.60929430092518,2.75286269187927,0.582,0.001,HIRES
2454983.996934,-2.34516270897896,1.22969686985016,0.646,0.001,HIRES
2454985.057216,10.1482724374902,1.21250152587891,0.629,0.001,HIRES
2454987.017414,18.1886538716692,1.1694461107254,0.614,0.001,HIRES
2454988.016339,5.44096469182424,1.20231318473816,0.61,0.001,HIRES
2455017.085009,4.73702571863887,1.18093061447144,0.592,0.001,HIRES
2455042.054436,4.84777983209687,1.36241185665131,0.64,0.001,HIRES
2455042.993404,7.30851678918519,1.26988327503204,0.623,0.001,HIRES
2455044.081156,8.61861011960056,1.41709446907043,0.618,0.001,HIRES
2455045.056742,18.9863167689796,1.42685639858246,0.609,0.001,HIRES
2455045.746505,5.24588131927734,3.07496356964111,0.58,0.001,HIRES
2455045.793982,11.1860781340004,1.72872233390808,0.601,0.001,HIRES
2455045.798264,8.26128147007567,1.72535419464111,0.601,0.001,HIRES
2455045.802095,7.89960114794156,1.72431302070618,0.602,0.001,HIRES
2455045.806633,6.97931625773201,1.65409207344055,0.603,0.001,HIRES
2455045.811424,7.6033096404118,1.82349622249603,0.604,0.001,HIRES
2455048.930611,6.25005203827904,1.47451829910278,0.585,0.001,HIRES
2455075.761713,5.10840512404995,1.00227653980255,0.646,0.001,HIRES
2455107.729659,17.7715948486874,2.782546043396,0.649,0.001,HIRES
2455192.702283,18.5329265193236,1.19195306301117,0.612,0.001,HIRES
2455321.050296,1.88747010520656,1.00472044944763,0.602,0.001,HIRES
2455343.910809,9.50698593016142,1.32458817958832,0.601,0.001,HIRES
2455343.91478,6.13076926314272,1.45074260234833,0.6,0.001,HIRES
2455343.918866,13.2549756623195,1.40113353729248,0.599,0.001,HIRES
2455343.922778,10.0913238995996,1.30447947978973,0.605,0.001,HIRES
2455343.926713,8.65725000091855,1.28000581264496,0.604,0.001,HIRES
2455343.930532,6.31368820832528,1.28032088279724,0.604,0.001,HIRES
2455343.934387,9.23501679310572,1.37187278270721,0.599,0.001,HIRES
2455343.938264,11.3374977871924,1.41284990310669,0.602,0.001,HIRES
2455343.942316,10.2773258965476,1.25603866577148,0.603,0.001,HIRES
2455343.945927,9.38449858376795,1.23943436145782,0.602,0.001,HIRES
2455343.94955,13.5185003590503,1.40206003189087,0.611,0.001,HIRES
2455343.953184,10.2554909000368,1.31493246555328,0.605,0.001,HIRES
2455343.956911,7.23719215065941,1.33260500431061,0.603,0.001,HIRES
2455343.961621,8.16499813676437,1.45762765407562,0.603,0.001,HIRES
2455343.966217,11.4215154161996,1.4339827299118,0.607,0.001,HIRES
2455343.970314,9.57267579368822,1.41728723049164,0.606,0.001,HIRES
2455343.974319,9.58907113871579,1.29649603366852,0.606,0.001,HIRES
2455343.978509,10.1245477150049,1.35853505134583,0.603,0.001,HIRES
2455343.98256,9.51775801754869,1.34203886985779,0.604,0.001,HIRES
2455343.98653,11.767940968425,1.40122830867767,0.603,0.001,HIRES
2455343.990419,8.55219090738265,1.24095439910889,0.604,0.001,HIRES
2455343.9941,8.19167710918835,1.16948783397675,0.606,0.001,HIRES
2455343.997515,14.5401197008349,1.19617474079132,0.608,0.001,HIRES
2455344.000778,12.0026375833385,1.27776634693146,0.606,0.001,HIRES
2455344.004332,8.08525017350844,1.32455861568451,0.604,0.001,HIRES
2455344.007758,9.67286632940055,1.25418722629547,0.612,0.001,HIRES
2455344.011427,8.67020302598745,1.38380134105682,0.612,0.001,HIRES
2455344.015234,11.0768474753197,1.31911551952362,0.612,0.001,HIRES
2455344.018893,9.52919227682838,1.32746708393097,0.617,0.001,HIRES
2455344.042492,10.9982371504047,1.30581855773926,0.609,0.001,HIRES
2455344.079265,4.57009827414236,1.43001306056976,0.604,0.001,HIRES
2455344.116859,6.52108460726063,1.39476668834686,0.607,0.001,HIRES
2455376.068863,2.76769217294875,1.17893981933594,0.598,0.001,HIRES
2455431.744345,20.8818482642863,1.14701390266418,0.601,0.001,HIRES
2455431.747482,18.0444117555049,1.1147381067276,0.598,0.001,HIRES
2455431.750503,20.1886347790326,1.24476087093353,0.596,0.001,HIRES
2455431.82188,16.735251457037,1.26071798801422,0.611,0.001,HIRES
2455431.824912,17.0527077995051,1.22209107875824,0.61,0.001,HIRES
2455431.828049,17.3862239207076,1.10802268981934,0.611,0.001,HIRES
2455431.831138,15.0143764343745,1.15420424938202,0.612,0.001,HIRES
2455431.834101,18.1508385354412,1.13361072540283,0.61,0.001,HIRES
2455431.837168,15.5281489488561,1.22799170017242,0.611,0.001,HIRES
2455431.840154,16.305705201355,1.15262579917908,0.61,0.001,HIRES
2455431.843141,18.2917258893917,1.14165830612183,0.608,0.001,HIRES
2455431.846231,15.6449930578148,1.16081702709198,0.611,0.001,HIRES
2455431.849078,16.2521220449461,1.25519740581512,0.615,0.001,HIRES
2455431.85196,18.0363935490718,1.17003130912781,0.62,0.001,HIRES
2455431.854842,17.1846113706113,1.06901133060455,0.615,0.001,HIRES
2455431.857782,18.8158319253395,1.08953988552094,0.613,0.001,HIRES
2455431.860733,13.5564381774679,1.16893172264099,0.612,0.001,HIRES
2455431.863696,16.8358592676731,1.19026565551758,0.612,0.001,HIRES
2455431.866891,18.8544939812808,1.1944432258606,0.609,0.001,HIRES
2455431.869992,14.7807322143731,1.12319242954254,0.608,0.001,HIRES
2455431.872979,20.0899267480815,1.15202140808105,0.612,0.001,HIRES
2455431.875895,16.0733174379472,1.12455141544342,0.604,0.001,HIRES
2455431.878928,17.4107109652328,1.19052171707153,0.608,0.001,HIRES
2455431.881914,17.5773747086411,1.11500680446625,0.605,0.001,HIRES
2455431.884819,15.3386642578527,1.25568687915802,0.604,0.001,HIRES
2455431.887863,14.2407980043209,1.15908479690552,0.609,0.001,HIRES
2455431.89086,10.9277443103426,1.24948012828827,0.611,0.001,HIRES
2455431.893823,15.1262867010953,1.11580467224121,0.61,0.001,HIRES
2455431.896821,15.276064537396,1.15758264064789,0.607,0.001,HIRES
2455431.899807,15.7724534768739,1.17101728916168,0.607,0.001,HIRES
2455431.902793,14.4639316357601,1.11491501331329,0.603,0.001,HIRES
2455431.905779,15.766541709225,1.18298327922821,0.605,0.001,HIRES
2455431.908731,16.9295104421767,1.16609978675842,0.601,0.001,HIRES
2455431.911717,15.5846649485524,1.13296127319336,0.604,0.001,HIRES
2455431.914726,10.4227195404251,1.17983901500702,0.605,0.001,HIRES
2455431.917735,12.7840272762303,1.15282046794891,0.604,0.001,HIRES
2455431.920756,12.4253648123931,1.08472228050232,0.602,0.001,HIRES
2455431.923858,15.0190552614497,1.21040832996368,0.6,0.001,HIRES
2455431.92711,15.2595452714232,1.26670157909393,0.599,0.001,HIRES
2455431.930293,12.284881248639,1.28090918064117,0.599,0.001,HIRES
2455431.933442,13.3444625741749,1.19577383995056,0.601,0.001,HIRES
2455431.936682,12.625936926112,1.10724544525146,0.602,0.001,HIRES
2455431.939935,14.4664829316676,1.16798067092896,0.601,0.001,HIRES
2455431.943129,13.944139234626,1.23702168464661,0.6,0.001,HIRES
2455431.946277,12.7947204098812,1.25495457649231,0.602,0.001,HIRES
2455431.949506,11.2896103850056,1.15837371349335,0.601,0.001,HIRES
2455431.952782,14.368804736707,1.20755887031555,0.608,0.001,HIRES
2455431.956069,11.9286077737172,1.20781183242798,0.605,0.001,HIRES
2455431.95946,13.0359736833752,1.27964639663696,0.604,0.001,HIRES
2455431.962967,13.6422709655599,1.16025948524475,0.603,0.001,HIRES
2455431.966451,12.8297972640388,1.27817869186401,0.599,0.001,HIRES
2455431.9699,13.2096135734927,1.25316679477692,0.595,0.001,HIRES
2455431.973222,13.1987761981958,1.21657621860504,0.598,0.001,HIRES
2455431.976613,14.331222460988,1.24255967140198,0.599,0.001,HIRES
2455431.979935,12.6777637853572,1.19198787212372,0.599,0.001,HIRES
2455431.983256,12.6245049723613,1.20241093635559,0.6,0.001,HIRES
2455431.986589,15.6379499316251,1.22442471981049,0.599,0.001,HIRES
2455431.989945,13.6598647310072,1.32420301437378,0.597,0.001,HIRES
2455431.993278,8.95898549962162,1.25458931922913,0.596,0.001,HIRES
2455431.996542,11.0076410415088,1.16549873352051,0.598,0.001,HIRES
2455431.999957,10.867172736857,1.11880326271057,0.597,0.001,HIRES
2455432.003197,14.2435678843238,1.17974328994751,0.599,0.001,HIRES
2455432.006438,9.85533640095418,1.24014592170715,0.595,0.001,HIRES
2455432.009725,13.010924662647,1.16327786445618,0.601,0.001,HIRES
2455432.01292,10.8605528437771,1.14295530319214,0.606,0.001,HIRES
2455432.016207,10.9404958240582,1.20470857620239,0.6,0.001,HIRES
2455432.019366,14.35144438307,1.13982748985291,0.598,0.001,HIRES
2455432.022561,16.2759565632542,1.2122745513916,0.601,0.001,HIRES
2455432.058209,7.03064815488307,1.33387649059296,0.6,0.001,HIRES
2455432.060605,12.2512948403574,1.4279727935791,0.594,0.001,HIRES
2455432.063093,9.27070211571139,1.42319571971893,0.577,0.001,HIRES
2455469.781791,22.5948669921091,1.23450744152069,0.61,0.001,HIRES
2455706.943866,2.13339749089651,1.18010485172272,0.594,0.001,HIRES
2455843.87471,6.72130366923456,1.38740146160126,0.608,0.001,HIRES
2455903.711348,20.8563529721973,1.38146805763245,0.577,0.001,HIRES
2456165.062865,16.3706885054508,1.400141954422,0.587,0.001,HIRES
2456167.03919,5.50262138484005,1.24644434452057,0.582,0.001,HIRES
2456450.112351,1.02532826031954,1.24132609367371,0.557,0.001,HIRES
2456487.122859,19.6812024766828,1.44738936424255,0.578,0.001,HIRES
2456494.934187,10.6926011180675,1.33740758895874,0.631,0.001,HIRES
2456846.855628,-40.0489562827029,1.47492337226868,0.605,0.001,HIRES
2456860.911433,-52.8666980582546,1.76568162441254,0.5801,0.001,HIRES
2456861.978428,-45.1635786585844,1.45901727676392,0.593,0.001,HIRES
2456862.967874,-26.5419947902689,1.38892614841461,0.5805,0.001,HIRES
2456864.081291,-40.7995637087347,1.58973038196564,0.6025,0.001,HIRES
2456865.123422,-37.6315492261166,1.55313873291016,0.5978,0.001,HIRES
2456866.113005,-40.7720530454305,1.79910755157471,0.6044,0.001,HIRES
2456867.080354,-32.1835686865547,1.61368381977081,0.615,0.001,HIRES
2456872.959746,-24.9824611360715,1.44093489646912,0.6252,0.001,HIRES
2456880.779641,-41.5060947993767,1.38462090492249,0.5996,0.001,HIRES
2456881.755869,-40.8224315881165,1.45464873313904,0.5967,0.001,HIRES
2456883.011275,-32.6800031269541,1.29876935482025,0.59,0.001,HIRES
2456884.014065,-47.6355943065452,1.4376665353775,0.5894,0.001,HIRES
2456889.048314,-56.990842944252,1.31808507442474,0.5373,0.001,HIRES
2456891.915847,-51.0197396817381,1.42167258262634,0.5266,0.001,HIRES
2456893.048572,-38.4984583893132,1.38217675685883,0.5326,0.001,HIRES
2456895.057065,-54.7676266121947,1.39836835861206,0.5755,0.001,HIRES
2456907.022009,-34.0085961785221,1.49046492576599,0.5898,0.001,HIRES
2456908.012039,-46.7583464438723,1.52144575119019,0.5678,0.001,HIRES
2456908.873959,-49.387187558376,1.44707560539246,0.5635,0.001,HIRES
2456909.999646,-55.7262489986556,1.50104308128357,0.5582,0.001,HIRES
2456910.954559,-42.5659746745972,1.48329019546509,0.5669,0.001,HIRES
2456912.020165,-32.9363642816726,1.66551911830902,0.5622,0.001,HIRES
2457000.742411,-39.2211207639446,1.38025045394897,0.5611,0.001,HIRES
2457001.735477,-53.6583990449113,1.33545863628387,0.5581,0.001,HIRES
2457002.709679,-52.3228765070324,1.45461368560791,0.5547,0.001,HIRES
2457151.130261,-20.1204326144362,1.31394219398499,0.524,0.001,HIRES
2457180.124917,-21.3751852391825,1.3593453168869,0.5632,0.001,HIRES
2457202.88534,-39.2860886010241,1.38820958137512,0.512,0.001,HIRES
2457208.116933,-35.4402138620074,1.51470518112183,0.5331,0.001,HIRES
2457216.005064,-23.4676269082787,1.33001363277435,0.5506,0.001,HIRES
2457218.119399,-37.8429371439114,1.43053340911865,0.5345,0.001,HIRES
2457233.104968,-33.4914596083131,1.62981057167053,0.5018,0.001,HIRES
2457234.110591,-20.4966251777652,1.3574458360672,0.5094,0.001,HIRES
2457237.080501,-32.6821027775048,1.42035460472107,0.5306,0.001,HIRES
2457241.101788,-25.7891546073127,1.38804137706757,0.5366,0.001,HIRES
2457247.084873,-38.8624573601739,1.382683634758,0.5329,0.001,HIRES
2457296.96288,-26.8001357302018,1.57367348670959,0.4851,0.001,HIRES
2457326.847184,-21.6524054870158,1.684121966362,0.4721,0.001,HIRES
2457353.791097,-31.8705978973435,1.50968515872955,0.4743,0.001,HIRES
2457355.776819,-20.1509925639146,1.54622399806976,0.4715,0.001,HIRES
2457378.706736,-37.2334370955641,1.49006688594818,0.5485,0.001,HIRES
2457598.973987,-22.6146787221998,1.50637722015381,0.454,0.001,HIRES
2457703.790933,-1.09453460339179,1.50207030773163,0.5034,0.001,HIRES
2457829.112067,-9.44209881068947,1.46021890640259,0.5392,0.001,HIRES
2457830.149069,-1.5629148625319,1.45288157463074,0.5229,0.001,HIRES
2457831.121719,12.7483434204432,1.37366199493408,0.5245,0.001,HIRES
2457853.13945,-15.3520097699602,1.5012218952179,0.5702,0.001,HIRES
2457855.120859,8.10573733406254,1.49646091461182,0.5529,0.001,HIRES
2457888.079243,-9.41910874878397,1.23721945285797,0.5124,0.001,HIRES
2457911.987851,-16.6238218294182,1.22364985942841,0.54,0.001,HIRES
2457923.988066,11.3931082022618,1.3743497133255,0.5576,0.001,HIRES
2457925.07891,-4.38716849713446,1.59488248825073,0.5639,0.001,HIRES
2457927.054294,1.10081064029967,1.31550395488739,0.5806,0.001,HIRES
2457933.012972,16.1804393653876,1.32857429981232,0.6256,0.001,HIRES
2457940.005605,-11.9093328479053,1.35078847408295,0.5548,0.001,HIRES
2457943.022341,1.54082038109451,1.45192313194275,0.5388,0.001,HIRES
2457943.959584,1.25233730289845,1.44541084766388,0.5398,0.001,HIRES
2457946.047557,-10.2736963165976,1.47335255146027,0.5446,0.001,HIRES
2457963.853202,13.7899044858374,1.44119811058044,0.5876,0.001,HIRES
2457971.883899,-4.76584863535396,1.27642452716827,0.5188,0.001,HIRES
2457993.865536,-4.46752950390369,1.17946445941925,0.5828,0.001,HIRES
2458263.121664,-7.85323887471503,1.32951033115387,0.5911,0.001,HIRES
2458387.942742,2.73315155004351,1.43559682369232,0.5375,0.001,HIRES
2458391.800877,-7.43942592828245,1.45287096500397,0.515,0.001,HIRES
2458648.998779,4.779069320975,1.34747266769409,0.5138,0.001,HIRES
2458776.872622,-1.60825195513626,1.41461873054504,0.5533,0.001,HIRES
2459087.922296,10.888903229504,1.3383572101593,0.5669,0.001,HIRES
2459752.065016,17.3822303327781,1.25184452533722,0.4994,0.001,HIRES
2460485.119757,-22.5753318301816,1.42498087882996,0.4845,0.001,HIRES
2460487.882823,-44.2117502705897,1.6269406080246,0.4683,0.001,HIRES

